Radiation effects on scientific CMOS sensors for X-ray astronomy: I. proton irradiation

Complementary metal-oxide-semiconductor (CMOS) sensors are a competitive choice for future X-ray astronomy missions. Typically, CMOS sensors on space astronomical telescopes are exposed to a high dose of irradiation. We investigate the impact of irradiation on the performance of two scientific CMOS (sCMOS) sensors between -30 to 20 degree at high gain mode (7.5 times), including the bias map, readout noise, dark current, conversion gain, and energy resolution. The two sensors are irradiated with 50 MeV protons with a total dose of 5.3*10^10 p/cm^2. After the exposure, the bias map, readout noise and conversion gain at various temperatures are not significantly degraded, nor is the energy resolution at -30 degree. However, after the exposure the dark current has increased by hundreds of times, and for every 20 degree increase in temperature, the dark current also increases by an order of magnitude. Therefore, at room temperature, the fluctuations of the dark currents dominate the noise and lead to a serious degradation of the energy resolution. Moreover, among the 4k * 4k pixels, there are about 100 pixels whose bias at 50 ms has changed by more than 10 DN (~18 e-), and about 10 pixels whose readout noise has increased by over 15 e- at -30 degree. Fortunately, the influence of the dark current can be reduced by decreasing the integration time, and the degraded pixels can be masked by regular analysis of the dark images. Some future X-ray missions will likely operate at -30 degree, under which the dark current is too small to significantly affect the X-ray performance. Our investigations show the high tolerance of the sCMOS sensors for proton radiation and prove their suitability for X-ray astronomy applications.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
